Building Correct SDN-Based Components from a Global Formal Mode

Software Defined Networking (SDN) brings flexibility in the construction and managment of distributed applications by reducing the constraints imposed by physical networks and by moving the control of networks closer to the applications. However mastering SDN still poses numerous challenges among which the design of correct SDN components (more specifically controller and switches). In this work we use a formal stepwise approach to model and reason on SDN. Although formal approaches have already been used in this area, this contribution is the first state-based approach; it is based on the Event-B formal method, and it enables a correct-by-construction of SDN components. We provide the steps to build, using several refinements, a global formal model of a SDN system; correct SDN components are then systematically built from the global formal model satisfying the desired properties. Event-B is used to experiment the approach.

==> properties.txt <==
askStatus may be followed by receive Status
e(ctl_askStatusMsg) => F(e(ctl_rcvStatus))


e(ctl_havePacket) => F(e(ctl_emitPkt))

e(ctl_emitPkt) => X(e(sw_rcv_machingPkt))



